Properties of Mixing BV vector fields

We consider the density properties of divergence-free vector fields $ b \in L^1([0,1],\textit{BV}([0,1]^2)) $ which are ergodic/weakly mixing/strongly mixing: this means that their Regular Lagrangian Flow $X_t$ is an ergodic/weakly mixing/strongly mixing measure preserving map when evaluated at $t=1$. Our main result is that there exists a $G_\delta$-set $\mathcal U \subset L^1_{t,x}([0,1]^3)$ made of divergence-free vector fields such that $1)$ the map $\Phi$ associating $b$ with its RLF $X_t$ can be extended as a continuous function to the $G_\delta$-set $\mathcal{U}$; $2)$ ergodic vector fields $b$ are a residual $G_\delta$-set in $\mathcal{U}$; $3)$ weakly mixing vector fields $b$ are a residual $G_\delta$-set in $\mathcal{U}$; $4)$ strongly mixing vector fields $b$ are a first category set in $\mathcal{U}$; $5)$ exponentially (fast) mixing vector fields are a dense subset of $\mathcal{U}$. The proof of these results is based on the density of BV vector fields such that $X_{t=1}$ is a permutation of subsquares, and suitable perturbations of this flow to achieve the desired ergodic/mixing behavior. These approximation results have an interest of their own. A discussion on the extension of these results to $d \geq 3$ is also presented.

==> Brenier/cicli_contatenazione.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cicli_contatenazione.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cicli_contatenazione.pdf}}%
    \put(0.16202122,0.8822977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^1_1$\end{tabular}}}}%
    \put(0.21152954,0.88317148){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^3_1$\end{tabular}}}}%
    \put(0.21137054,0.93265977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^1_2$\end{tabular}}}}%
    \put(0.16266652,0.93265977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^1_4$\end{tabular}}}}%
    \put(0.26281488,0.8822977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^3_2$\end{tabular}}}}%
    \put(0.31232318,0.88317148){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^3_8$\end{tabular}}}}%
    \put(0.3121642,0.93265977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^1_5$\end{tabular}}}}%
    \put(0.26346018,0.93265977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^1_3$\end{tabular}}}}%
    \put(0.16202122,0.98309134){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^2_7$\end{tabular}}}}%
    \put(0.21152954,0.98396512){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^2_1$\end{tabular}}}}%
    \put(0.21137054,1.03345341){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^2_2$\end{tabular}}}}%
    \put(0.16266652,1.03345341){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^2_4$\end{tabular}}}}%
    \put(0.26281488,0.98309134){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^2_3$\end{tabular}}}}%
    \put(0.31232318,0.98396512){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^4_1$\end{tabular}}}}%
    \put(0.3121642,1.03345341){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_2$\end{tabular}}}}%
    \put(0.26346018,1.03345341){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_{11}$\end{tabular}}}}%
    \put(0.36360851,0.8822977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^3_4$\end{tabular}}}}%
    \put(0.41311685,0.88317148){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^3_8$\end{tabular}}}}%
    \put(0.41295784,0.93265977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_9$\end{tabular}}}}%
    \put(0.36425382,0.93265977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_1$\end{tabular}}}}%
    \put(0.46440219,0.8822977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_7$\end{tabular}}}}%
    \put(0.51391049,0.88317148){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_8$\end{tabular}}}}%
    \put(0.51375151,0.93265977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^4_6$\end{tabular}}}}%
    \put(0.46504749,0.93265977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_6$\end{tabular}}}}%
    \put(0.46440219,0.98309134){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_{10}$\end{tabular}}}}%
    \put(0.51391049,0.98396512){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^4_4$\end{tabular}}}}%
    \put(0.51375151,1.03345341){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^3_5$\end{tabular}}}}%
    \put(0.46504749,1.03345341){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^8_2$\end{tabular}}}}%
    \put(0.36360851,0.98309134){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^8_1$\end{tabular}}}}%
    \put(0.41311685,0.98396512){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_{13}$\end{tabular}}}}%
    \put(0.41295784,1.03345341){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^4_5$\end{tabular}}}}%
    \put(0.36425382,1.03345341){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^4_2$\end{tabular}}}}%
    \put(0.46440219,1.18467865){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^8_7$\end{tabular}}}}%
    \put(0.51391049,1.18555243){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^{10}_1$\end{tabular}}}}%
    \put(0.51375151,1.23504072){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^8_6$\end{tabular}}}}%
    \put(0.46504749,1.23504072){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^8_5$\end{tabular}}}}%
    \put(0.45810256,1.08388501){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_9$\end{tabular}}}}%
    \put(0.5076109,1.08475879){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^8_8$\end{tabular}}}}%
    \put(0.50745192,1.13424706){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^8_3$\end{tabular}}}}%
    \put(0.45874786,1.13424706){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^3_6$\end{tabular}}}}%
    \put(0.36360851,1.08388501){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_8$\end{tabular}}}}%
    \put(0.41311685,1.08475879){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^8_{10}$\end{tabular}}}}%
    \put(0.41295784,1.13424706){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_3$\end{tabular}}}}%
    \put(0.36425382,1.13424706){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_{11}$\end{tabular}}}}%
    \put(0.36360851,1.18467865){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_6$\end{tabular}}}}%
    \put(0.41311685,1.18555243){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^3_7$\end{tabular}}}}%
    \put(0.41295784,1.23504072){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^8_8$\end{tabular}}}}%
    \put(0.36425382,1.23504072){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_7$\end{tabular}}}}%
    \put(0.26281488,1.18467865){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_1$\end{tabular}}}}%
    \put(0.31232318,1.18555243){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^9_1$\end{tabular}}}}%
    \put(0.3121642,1.23504072){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_5$\end{tabular}}}}%
    \put(0.26346018,1.23504072){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^8_4$\end{tabular}}}}%
    \put(0.26281488,1.08388501){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_4$\end{tabular}}}}%
    \put(0.31232318,1.08475879){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^2_5$\end{tabular}}}}%
    \put(0.3121642,1.13424706){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^4_3$\end{tabular}}}}%
    \put(0.26346018,1.13424706){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_1$\end{tabular}}}}%
    \put(0.15572163,1.08388501){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_{12}$\end{tabular}}}}%
    \put(0.20522995,1.08475879){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^5_5$\end{tabular}}}}%
    \put(0.20507095,1.13424706){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^2_6$\end{tabular}}}}%
    \put(0.15636693,1.13424706){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_2$\end{tabular}}}}%
    \put(0.15572163,1.18467865){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_{10}$\end{tabular}}}}%
    \put(0.20522995,1.18555243){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^7_1$\end{tabular}}}}%
    \put(0.20507095,1.23504072){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_3$\end{tabular}}}}%
    \put(0.15636693,1.23504072){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\kappa^6_4$\end{tabular}}}}%
  \end{picture}%
\endgroup%

